The Phong Surface: Efficient 3D Model Fitting using Lifted Optimization

Realtime perceptual and interaction capabilities in mixed reality require a range of 3D tracking problems to be solved at low latency on resource-constrained hardware such as head-mounted devices. Indeed, for devices such as HoloLens 2 where the CPU and GPU are left available for applications, multiple tracking subsystems are required to run on a continuous, real-time basis while sharing a single Digital Signal Processor. To solve model-fitting problems for HoloLens 2 hand tracking, where the computational budget is approximately 100 times smaller than an iPhone 7, we introduce a new surface model: the `Phong surface'. Using ideas from computer graphics, the Phong surface describes the same 3D shape as a triangulated mesh model, but with continuous surface normals which enable the use of lifting-based optimization, providing significant efficiency gains over ICP-based methods. We show that Phong surfaces retain the convergence benefits of smoother surface models, while triangle meshes do not.

==> figs/HoloLensDatasetResult/Data/ApproxLoopDeg2Perf.dat <==
86.093200	190.667147


==> figs/HoloLensDatasetResult/Data/ApproxLoopDeg3Perf.dat <==
86.085200	171.616110


==> figs/HoloLensDatasetResult/Data/ApproxLoopPerf.dat <==
86.106800	155.017093


==> figs/HoloLensDatasetResult/Data/PhongSurfacePerf.dat <==
84.687300	307.615762


==> figs/HoloLensDatasetResult/Data/PlanarTrianglesPerf.dat <==
78.453400	342.431276


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_avg_acc_loop_icp_iterations_at_20mm.dat <==
1.0000    0.426226
2.0000    0.610142
3.0000    0.685132
4.0000    0.728193
5.0000    0.763353
6.0000    0.786090
7.0000    0.802260
8.0000    0.812634
9.0000    0.821964
10.0000   0.828791


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_avg_acc_loop_icp_pixels_to_sample_at_20mm.dat <==
48.0000   0.785133
96.0000   0.816576
144.0000  0.830199
192.0000  0.828791
240.0000  0.831375
288.0000  0.834126
336.0000  0.833806
384.0000  0.834660
432.0000  0.833340
480.0000  0.834658


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_avg_acc_loop_icp_startpoints_at_20mm.dat <==
1.0000    0.620518
2.0000    0.704456
3.0000    0.752297
4.0000    0.774768
5.0000    0.790444
6.0000    0.800144
7.0000    0.809119
8.0000    0.818584
9.0000    0.828791


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_avg_acc_loop_joint_iterations_at_20mm.dat <==
1.0000    0.492426
2.0000    0.688222
3.0000    0.761981
4.0000    0.789417
5.0000    0.814375
6.0000    0.830201
7.0000    0.837121
8.0000    0.843616
9.0000    0.847416
10.0000   0.851949


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_avg_acc_loop_joint_pixels_to_sample_at_20mm.dat <==
48.0000   0.808013
96.0000   0.834488
144.0000  0.840600
192.0000  0.851949
240.0000  0.852755
288.0000  0.854179
336.0000  0.857556
384.0000  0.857090
432.0000  0.857226
480.0000  0.855991


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_avg_acc_loop_joint_startpoints_at_20mm.dat <==
1.0000    0.642010
2.0000    0.730280
3.0000    0.775392
4.0000    0.796555
5.0000    0.814096
6.0000    0.822142
7.0000    0.832150
8.0000    0.841553
9.0000    0.851949


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_avg_acc_phong_icp_iterations_at_20mm.dat <==
1.0000    0.430696
2.0000    0.609951
3.0000    0.685827
4.0000    0.727248
5.0000    0.761106
6.0000    0.784961
7.0000    0.799606
8.0000    0.811436
9.0000    0.818339
10.0000   0.825002


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_avg_acc_phong_icp_pixels_to_sample_at_20mm.dat <==
48.0000   0.777419
96.0000   0.807948
144.0000  0.821316
192.0000  0.825002
240.0000  0.828324
288.0000  0.827388
336.0000  0.827998
384.0000  0.829581
432.0000  0.825281
480.0000  0.828765


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_avg_acc_phong_icp_startpoints_at_20mm.dat <==
1.0000    0.612335
2.0000    0.699758
3.0000    0.749949
4.0000    0.769534
5.0000    0.786933
6.0000    0.797376
7.0000    0.807478
8.0000    0.818171
9.0000    0.825002


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_avg_acc_phong_joint_iterations_at_20mm.dat <==
1.0000    0.502636
2.0000    0.674149
3.0000    0.754323
4.0000    0.784453
5.0000    0.807052
6.0000    0.823141
7.0000    0.831501
8.0000    0.839001
9.0000    0.840388
10.0000   0.843822


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_avg_acc_phong_joint_pixels_to_sample_at_20mm.dat <==
48.0000   0.805609
96.0000   0.828081
144.0000  0.838363
192.0000  0.843822
240.0000  0.849439
288.0000  0.849148
336.0000  0.848394
384.0000  0.851690
432.0000  0.855157
480.0000  0.855369


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_avg_acc_phong_joint_startpoints_at_20mm.dat <==
1.0000    0.634480
2.0000    0.722205
3.0000    0.769792
4.0000    0.791457
5.0000    0.809817
6.0000    0.816180
7.0000    0.828409
8.0000    0.835834
9.0000    0.843822


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_avg_acc_piece_icp_iterations_at_20mm.dat <==
1.0000    0.387521
2.0000    0.537584
3.0000    0.615894
4.0000    0.649486
5.0000    0.676435
6.0000    0.694116
7.0000    0.711627
8.0000    0.724755
9.0000    0.735704
10.0000   0.741453


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_avg_acc_piece_icp_pixels_to_sample_at_20mm.dat <==
48.0000   0.687359
96.0000   0.724463
144.0000  0.731333
192.0000  0.741453
240.0000  0.747520
288.0000  0.749123
336.0000  0.746728
384.0000  0.748780
432.0000  0.755146
480.0000  0.755051


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_avg_acc_piece_icp_startpoints_at_20mm.dat <==
1.0000    0.513200
2.0000    0.615761
3.0000    0.661099
4.0000    0.682538
5.0000    0.701159
6.0000    0.712735
7.0000    0.726649
8.0000    0.731817
9.0000    0.741453


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_avg_acc_piece_joint_iterations_at_20mm.dat <==
1.0000    0.441034
2.0000    0.579413
3.0000    0.660333
4.0000    0.689314
5.0000    0.709587
6.0000    0.721340
7.0000    0.731542
8.0000    0.736652
9.0000    0.742594
10.0000   0.748559


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_avg_acc_piece_joint_pixels_to_sample_at_20mm.dat <==
48.0000   0.677025
96.0000   0.724460
144.0000  0.739910
192.0000  0.748559
240.0000  0.755004
288.0000  0.759615
336.0000  0.762035
384.0000  0.764619
432.0000  0.764834
480.0000  0.765415


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_avg_acc_piece_joint_startpoints_at_20mm.dat <==
1.0000    0.541213
2.0000    0.624599
3.0000    0.669617
4.0000    0.690328
5.0000    0.711451
6.0000    0.717707
7.0000    0.728269
8.0000    0.736232
9.0000    0.748559


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_energy_loop_icp_iterations.dat <==
1.0000    23.4533   8.768218
2.0000    15.3986   6.628084
3.0000    12.8490   5.673163
4.0000    11.6958   5.146805
5.0000    11.0152   4.767389
6.0000    10.5762   4.497689
7.0000    10.2812   4.304900
8.0000    10.0740   4.155609
9.0000    9.9254    4.042508
10.0000   9.8072    3.953162


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_energy_loop_icp_startpoints.dat <==
1.0000    13.2145   7.399084
2.0000    11.5045   5.878694
3.0000    10.8357   5.180500
4.0000    10.5055   4.808215
5.0000    10.2859   4.547841
6.0000    10.1330   4.364255
7.0000    10.0108   4.212951
8.0000    9.9083    4.085727
9.0000    9.8072    3.953162


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_energy_loop_joint_iterations.dat <==
1.0000    23.0118   9.170288
2.0000    13.8251   6.415330
3.0000    11.4489   5.215015
4.0000    10.5386   4.602012
5.0000    10.1079   4.247938
6.0000    9.8369    4.012733
7.0000    9.6809    3.875798
8.0000    9.5744    3.771721
9.0000    9.5035    3.695493
10.0000   9.4443    3.638762


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_energy_loop_joint_startpoints.dat <==
1.0000    12.2976   6.863757
2.0000    10.8750   5.447776
3.0000    10.3165   4.823604
4.0000    10.0269   4.433478
5.0000    9.8446    4.201092
6.0000    9.7201    4.012105
7.0000    9.6166    3.880651
8.0000    9.5292    3.757162
9.0000    9.4443    3.638762


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_energy_phong_icp_iterations.dat <==
1.0000    23.8438   8.982610
2.0000    15.6589   6.756742
3.0000    13.0641   5.790658
4.0000    11.9312   5.243783
5.0000    11.2654   4.869437
6.0000    10.8550   4.617155
7.0000    10.5575   4.415562
8.0000    10.3456   4.274581
9.0000    10.1951   4.164262
10.0000   10.0734   4.078110


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_energy_phong_icp_startpoints.dat <==
1.0000    13.5419   7.592579
2.0000    11.8198   6.070242
3.0000    11.1249   5.334406
4.0000    10.7861   4.943119
5.0000    10.5646   4.678410
6.0000    10.4067   4.498694
7.0000    10.2702   4.334643
8.0000    10.1700   4.208701
9.0000    10.0734   4.078110


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_energy_phong_joint_iterations.dat <==
1.0000    23.5979   9.714543
2.0000    14.1265   6.775466
3.0000    11.6861   5.434060
4.0000    10.8105   4.788464
5.0000    10.3531   4.403667
6.0000    10.0997   4.165516
7.0000    9.9479    4.014860
8.0000    9.8388    3.903019
9.0000    9.7634    3.827230
10.0000   9.6982    3.764194


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_energy_phong_joint_startpoints.dat <==
1.0000    12.7026   7.334600
2.0000    11.1879   5.691599
3.0000    10.5847   5.003925
4.0000    10.2996   4.625467
5.0000    10.1107   4.382161
6.0000    9.9767    4.182596
7.0000    9.8642    4.013720
8.0000    9.7810    3.892199
9.0000    9.6982    3.764194


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_energy_piece_icp_iterations.dat <==
1.0000    24.4561   8.127741
2.0000    16.9723   6.211622
3.0000    14.2305   5.415669
4.0000    13.0030   5.001237
5.0000    12.1878   4.699281
6.0000    11.6270   4.490182
7.0000    11.2147   4.342994
8.0000    10.8869   4.206186
9.0000    10.6548   4.093805
10.0000   10.4289   3.997939


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_energy_piece_icp_startpoints.dat <==
1.0000    14.3566   7.174040
2.0000    12.4557   5.844703
3.0000    11.6691   5.198833
4.0000    11.2583   4.834693
5.0000    10.9984   4.606823
6.0000    10.8146   4.432816
7.0000    10.6590   4.270764
8.0000    10.5516   4.141936
9.0000    10.4289   3.997939


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_energy_piece_joint_iterations.dat <==
1.0000    32.4272   10.184290
2.0000    19.6065   6.868229
3.0000    15.6054   5.827283
4.0000    14.0802   5.424577
5.0000    13.1256   5.102249
6.0000    12.5118   4.888226
7.0000    12.0652   4.738403
8.0000    11.7177   4.597846
9.0000    11.4530   4.482953
10.0000   11.2042   4.383402


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_energy_piece_joint_startpoints.dat <==
1.0000    15.1467   7.888189
2.0000    13.2491   6.364665
3.0000    12.4516   5.646871
4.0000    12.0523   5.250097
5.0000    11.7935   5.024541
6.0000    11.5949   4.822822
7.0000    11.4193   4.612558
8.0000    11.3208   4.517260
9.0000    11.2042   4.383402


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_max_acc_loop_icp_iterations_at_20mm.dat <==
1.0000    0.138619
2.0000    0.367535
3.0000    0.477536
4.0000    0.524532
5.0000    0.562142
6.0000    0.588796
7.0000    0.616829
8.0000    0.635119
9.0000    0.649184
10.0000   0.654317


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_max_acc_loop_icp_pixels_to_sample_at_20mm.dat <==
48.0000   0.580989
96.0000   0.625933
144.0000  0.651846
192.0000  0.654317
240.0000  0.658824
288.0000  0.657881
336.0000  0.661536
384.0000  0.661160
432.0000  0.668538
480.0000  0.668483


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_max_acc_loop_icp_startpoints_at_20mm.dat <==
1.0000    0.463948
2.0000    0.544677
3.0000    0.582859
4.0000    0.604168
5.0000    0.622348
6.0000    0.631119
7.0000    0.641551
8.0000    0.648318
9.0000    0.654317


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_max_acc_loop_joint_iterations_at_20mm.dat <==
1.0000    0.242288
2.0000    0.475845
3.0000    0.562038
4.0000    0.608295
5.0000    0.635204
6.0000    0.654718
7.0000    0.663464
8.0000    0.674235
9.0000    0.676892
10.0000   0.680525


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_max_acc_loop_joint_pixels_to_sample_at_20mm.dat <==
48.0000   0.605193
96.0000   0.653501
144.0000  0.667489
192.0000  0.680525
240.0000  0.683031
288.0000  0.690353
336.0000  0.696314
384.0000  0.691042
432.0000  0.694300
480.0000  0.690769


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_max_acc_loop_joint_startpoints_at_20mm.dat <==
1.0000    0.503900
2.0000    0.575550
3.0000    0.617612
4.0000    0.639318
5.0000    0.656858
6.0000    0.662684
7.0000    0.670515
8.0000    0.674360
9.0000    0.680525


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_max_acc_phong_icp_iterations_at_20mm.dat <==
1.0000    0.147968
2.0000    0.367232
3.0000    0.462843
4.0000    0.518165
5.0000    0.550588
6.0000    0.583476
7.0000    0.606505
8.0000    0.623843
9.0000    0.630372
10.0000   0.640315


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_max_acc_phong_icp_pixels_to_sample_at_20mm.dat <==
48.0000   0.565741
96.0000   0.618563
144.0000  0.637769
192.0000  0.640315
240.0000  0.646987
288.0000  0.645701
336.0000  0.648163
384.0000  0.652151
432.0000  0.653036
480.0000  0.658698


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_max_acc_phong_icp_startpoints_at_20mm.dat <==
1.0000    0.446039
2.0000    0.535013
3.0000    0.576584
4.0000    0.594374
5.0000    0.611626
6.0000    0.618762
7.0000    0.627307
8.0000    0.636014
9.0000    0.640315


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_max_acc_phong_joint_iterations_at_20mm.dat <==
1.0000    0.252388
2.0000    0.472829
3.0000    0.549194
4.0000    0.591544
5.0000    0.615450
6.0000    0.632684
7.0000    0.647076
8.0000    0.656332
9.0000    0.657456
10.0000   0.660746


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_max_acc_phong_joint_pixels_to_sample_at_20mm.dat <==
48.0000   0.590814
96.0000   0.635645
144.0000  0.657153
192.0000  0.660746
240.0000  0.670003
288.0000  0.672853
336.0000  0.676978
384.0000  0.676534
432.0000  0.672472
480.0000  0.676473


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_max_acc_phong_joint_startpoints_at_20mm.dat <==
1.0000    0.496689
2.0000    0.560424
3.0000    0.607443
4.0000    0.626247
5.0000    0.638452
6.0000    0.643574
7.0000    0.652239
8.0000    0.658612
9.0000    0.660746


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_max_acc_piece_icp_iterations_at_20mm.dat <==
1.0000    0.108034
2.0000    0.255629
3.0000    0.356057
4.0000    0.419017
5.0000    0.461972
6.0000    0.485352
7.0000    0.499405
8.0000    0.506477
9.0000    0.515641
10.0000   0.524227


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_max_acc_piece_icp_pixels_to_sample_at_20mm.dat <==
48.0000   0.437211
96.0000   0.498713
144.0000  0.518238
192.0000  0.524227
240.0000  0.535987
288.0000  0.539902
336.0000  0.546889
384.0000  0.548922
432.0000  0.554944
480.0000  0.557334


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_max_acc_piece_icp_startpoints_at_20mm.dat <==
1.0000    0.293449
2.0000    0.393427
3.0000    0.453271
4.0000    0.480832
5.0000    0.493187
6.0000    0.502184
7.0000    0.512551
8.0000    0.520564
9.0000    0.524227


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_max_acc_piece_joint_iterations_at_20mm.dat <==
1.0000    0.147700
2.0000    0.356490
3.0000    0.455983
4.0000    0.492093
5.0000    0.511597
6.0000    0.524132
7.0000    0.535919
8.0000    0.540643
9.0000    0.545402
10.0000   0.550698


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_max_acc_piece_joint_pixels_to_sample_at_20mm.dat <==
48.0000   0.457720
96.0000   0.515284
144.0000  0.537519
192.0000  0.550698
240.0000  0.554545
288.0000  0.562014
336.0000  0.567595
384.0000  0.567316
432.0000  0.568271
480.0000  0.571330


==> figs/ModelOpt/Dexter-PerFrame-Sweeps/dexter_max_acc_piece_joint_startpoints_at_20mm.dat <==
1.0000    0.358851
2.0000    0.442878
3.0000    0.486567
4.0000    0.503451
5.0000    0.515040
6.0000    0.525450
7.0000    0.537271
8.0000    0.543269
9.0000    0.550698


==> figs/ModelOpt/config-methods.txt <==
# ChiraTest config file
# If "config.txt" exists, its settings will override this "config-default.txt" file

# Settings that are shared by all of the tests
Common: {

	# Identifier for this test run - must be non-empty
	TestId: "PerFrame-Dexter-Methods",

	# Whether to auto-add the git commit id to the id
	AddGitCommitId: true,

	# Whether to auto-add a time-stamp to the id
	AddTimeStamp: false,

	# Location of the test sequence files 
	DataRepositoryFolder: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\",

	# Folder in which to store results
	TestResultsFolder: "C:\Temp\ChiraTest",

	# Folder in which to cache input data files
	CacheFolder: "C:\Temp\ChiraCache",

	# Only use cache and do not query the network. (Much faster on slow connections)
	WorkOffline: true,

	# Whether to catch all exceptions in main and print an appropriate message to stdout, or to just crash
	CatchAllExceptions: true,

	# Whether to run tests in parallel
	RunTestsInParallel: true,

	# Whether to run a few timed tests that will be averaged-out into a runtime metric
	InsertRuntimeEstimate: true,
	
	# Whether to copy resources to make test results self contained.
	# It is very useful to turn this off to dynamically work on the javascript visualizer.
	CopyResourcesLocally: true,

	# How frequently to visualize result frames (in percent)
	PercentFramesToLog: 10,

	# Whether to compare with other results folders.  The keys will be used as display names.  Set to empty list to disable.
	ShowComparisonsWith: {

		# Results from Last Known Good test
		LKG: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest ec2155 2016-03-30 12h41m37s FullTest",

		# Fast and Robust Hand Tracking Using Detection-Guided Optimization
		# Sridhar, Mueller, Oulasvirta, Theobalt, CVPR 2015
		SridharCVPR2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015",

		# Real-Time Continuous Pose Recovery of Human Hands Using Convolutional Networks
		# Tompson, Stein, LeCun, Perlin, TOG 2014
		TompsonTOG2014: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014",

		# Realtime and Robust Hand Tracking from Depth
		# Qian, Sun, Wei, Tang, Sun, CVPR 2014
		QianCVPR2014: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014",

		# Opening the Black Box: Hierarchical Sampling Optimization for Estimating Human Hand Pose
		# Tang, Taylor, Kohli, Keskin, Kim, Shotton, ICCV 2015
		TangICCV2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015",

		# Robust Articulated-ICP for Real-Time Hand Tracking
		# Tagliasacchi, Schroeder, Tkach, Bouaziz, Botsch, Pauly, SGP 2015
		TagliasacchiSGP2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015",

		# Training a Feedback Loop for Hand Pose Estimation
		# Oberweger, Wohlhart, Lepetit, ICCV 2015
		OberwegerICCV2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015",

		# Fits Like a Glove: Fast and Easy Hand Model Personalization
		# Tan, Cashman, Taylor, Fitzgibbon, Tarlow, Khamis, Izadi, Shotton, CVPR 2016
		TanCVPR2016: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016",

		# Accurate, Robust and Flexible Real-Time Hand Tracking
		# Sharp, Keskin, Robertson, Taylor, Shotton, Kim, Rhemann, Leichter, Vinnikov, Wei, Freedman, Kohli, Krupka, Fitzgibbon, Izadi, CHI 2015
		SharpCHI2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015"

#		Name1: "FullPathToResultsFolder1",
#		Name2: "FullPathToResultsFolder2",
#		...
	},

	# Initialize each frame from the results stored in this folder - useful for like-for-like energy comparisons
	# If empty string then disabled (default)
	InitializeEachFrameFrom: "",

	# Numer of seeds used for repeated runs of the whole test framework
	NumberOfSeedsForVariance: 1,

	# Maximum number of sequences per dataset to test (default: max)
	MaxSequencesPerDataset: max,

	# Maximum number of frames run per sequence (default: max)
	MaxCountFramesPerSequence: max,
}

# The tests below allow some sweeping:
# Numerical params can be of the form: 
# 10                                # single value
# [1 2 4 8 16]                      # list of values
# [1:10]                            # range
# [1.5 : 0.1 : 2]                   # range with custom step

# Hand detection tests - skipped if this entry is removed or the Datasets section is overridden to empty 
HandDetection: {
	# General options for hand detection
	Datasets: [PalmLocalization],

	# Types of hand detectors and their specific options
	BodyMarkerDetector : { 
		Run: true,
		Model: Subdivided,
	},
}

# Pose regression tests - skipped if this entry is removed or the Datasets section is overridden to empty 
PoseRegression: {
	# General options for pose regression
	Datasets: [Dexter],

	# Types of pose regressors and their specific options
	QuaternionClusterTwoLevelPoseRegressor : {
		Run: true,
		CountFramesToTestPerSequence: 100,
		TileSize: 96
	},
}

# Per-frame model-fitting pipeline tests 
PerFrameModelFit : {

	# List of datasets
	Datasets: [Dexter],

	# Create videos of the tracking session for each sequence
	DumpVideos : false,

	# Parameterizations for the hand detector
	HandDetection:{ 
		BodyMarkerDetector : { 
			Run: true,     # overwrite to false to prevent the test from running
			Model: Subdivided,
		}
	},

	# Parameterizations for the pose regressor
	PoseRegression: { 
		QuaternionClusterTwoLevelPoseRegressor : {
			Run: true,     # overwrite to false to prevent the test from running
			CountFramesToTestPerSequence: 100,
			TileSize: 96
		}
	},

	# Parameterizations for the mode fitter
	ModelFitting: {
	
		PSO: {
			Run: false,     # overwrite to true to run PSO
			Method: PSO,

			TileSize: 96,
			ParticleCountX: 8,
			ParticleCountY: 8,
			GenerationCount: 50,
			RecordParticles: false,
			# Max number of pose regressions to use
			MaxCountPoseRegressions: max
		},
		PhongJoint: {
			Run: true,     # overwrite to false to prevent the test from running
			Method: subdiv,

			# Whether to dump model fitting convergence
			DumpEnergyConvergenceDiagnostics: true,
			DumpDetailedConvergenceDiagnostics: false,
			OptimizationStrategy: Joint,
			PolishCorrespondences: false,
			NumberOfInterpolatedStatesToDumpToJSON: 0,  # Requires the above to be on.
			TileSize: 96,
			CheckJacobians: false,
			# Max number of pose regressions to use
			MaxCountPoseRegressions: 9,
			PixelsToSample: 192,
			Iterations: 10,
			DataTermWeight: 170,
			DataTermRobustificationTauCM: 2.0,
			NormalTermWeight: 15,
			# pose prior tuning: weight of the gaussian and range terms 
			PosePriorWeight: 3.0,
			TemporalPriorWeight: 0.15,
			JointLimitPriorWeight: 100.0,
			ModelTargetTermWeight: 20.0,
			ModelTargetTermRobustificationTauCM: 4.5,
			UnknownModelTargetSoftminSigmaCM: 2.0,
			IntersectionWeight: 10000.0,
			Surface: PhongSurface, # could be PiecewiseLinear
			BackgroundTermWeight : 0.1,
		},
		PhongIcp: {
			Run: true,     # overwrite to false to prevent the test from running
			Method: subdiv,

			# Whether to dump model fitting convergence
			DumpEnergyConvergenceDiagnostics: true,
			DumpDetailedConvergenceDiagnostics: false,
			OptimizationStrategy: ICP,
			PolishCorrespondences: false,
			NumberOfInterpolatedStatesToDumpToJSON: 0,  # Requires the above to be on.
			TileSize: 96,
			CheckJacobians: false,
			# Max number of pose regressions to use
			MaxCountPoseRegressions: 9,
			PixelsToSample: 192,
			Iterations: 10,
			DataTermWeight: 170,
			DataTermRobustificationTauCM: 2.0,
			NormalTermWeight: 15,
			# pose prior tuning: weight of the gaussian and range terms 
			PosePriorWeight: 3.0,
			TemporalPriorWeight: 0.15,
			JointLimitPriorWeight: 100.0,
			ModelTargetTermWeight: 20.0,
			ModelTargetTermRobustificationTauCM: 4.5,
			UnknownModelTargetSoftminSigmaCM: 2.0,
			IntersectionWeight: 10000.0,
			Surface: PhongSurface, # could be PiecewiseLinear
			BackgroundTermWeight : 0.1,
		},
		LoopJoint: {
			Run: true,     # overwrite to false to prevent the test from running
			Method: subdiv,

			# Whether to dump model fitting convergence
			DumpEnergyConvergenceDiagnostics: true,
			DumpDetailedConvergenceDiagnostics: false,
			OptimizationStrategy: Joint,
			PolishCorrespondences: false,
			NumberOfInterpolatedStatesToDumpToJSON: 0,  # Requires the above to be on.
			TileSize: 96,
			CheckJacobians: false,
			# Max number of pose regressions to use
			MaxCountPoseRegressions: 9,
			PixelsToSample: 192,
			Iterations: 10,
			DataTermWeight: 170,
			DataTermRobustificationTauCM: 2.0,
			NormalTermWeight: 15,
			# pose prior tuning: weight of the gaussian and range terms 
			PosePriorWeight: 3.0,
			TemporalPriorWeight: 0.15,
			JointLimitPriorWeight: 100.0,
			ModelTargetTermWeight: 20.0,
			ModelTargetTermRobustificationTauCM: 4.5,
			UnknownModelTargetSoftminSigmaCM: 2.0,
			IntersectionWeight: 10000.0,
			Surface: ApproxLoop, # could be PiecewiseLinear
			BackgroundTermWeight : 0.1,
		},
		LoopIcp: {
			Run: true,     # overwrite to false to prevent the test from running
			Method: subdiv,

			# Whether to dump model fitting convergence
			DumpEnergyConvergenceDiagnostics: true,
			DumpDetailedConvergenceDiagnostics: false,
			OptimizationStrategy: ICP,
			PolishCorrespondences: false,
			NumberOfInterpolatedStatesToDumpToJSON: 0,  # Requires the above to be on.
			TileSize: 96,
			CheckJacobians: false,
			# Max number of pose regressions to use
			MaxCountPoseRegressions: 9,
			PixelsToSample: 192,
			Iterations: 10,
			DataTermWeight: 170,
			DataTermRobustificationTauCM: 2.0,
			NormalTermWeight: 15,
			# pose prior tuning: weight of the gaussian and range terms 
			PosePriorWeight: 3.0,
			TemporalPriorWeight: 0.15,
			JointLimitPriorWeight: 100.0,
			ModelTargetTermWeight: 20.0,
			ModelTargetTermRobustificationTauCM: 4.5,
			UnknownModelTargetSoftminSigmaCM: 2.0,
			IntersectionWeight: 10000.0,
			Surface: ApproxLoop, # could be PiecewiseLinear
			BackgroundTermWeight : 0.1,
		},
		PiecewiseJoint: {
			Run: true,     # overwrite to false to prevent the test from running
			Method: subdiv,

			# Whether to dump model fitting convergence
			DumpEnergyConvergenceDiagnostics: true,
			DumpDetailedConvergenceDiagnostics: false,
			OptimizationStrategy: Joint,
			PolishCorrespondences: false,
			NumberOfInterpolatedStatesToDumpToJSON: 0,  # Requires the above to be on.
			TileSize: 96,
			CheckJacobians: false,
			# Max number of pose regressions to use
			MaxCountPoseRegressions: 9,
			PixelsToSample: 192,
			Iterations: 10,
			DataTermWeight: 170,
			DataTermRobustificationTauCM: 2.0,
			NormalTermWeight: 15,
			# pose prior tuning: weight of the gaussian and range terms 
			PosePriorWeight: 3.0,
			TemporalPriorWeight: 0.15,
			JointLimitPriorWeight: 100.0,
			ModelTargetTermWeight: 20.0,
			ModelTargetTermRobustificationTauCM: 4.5,
			UnknownModelTargetSoftminSigmaCM: 2.0,
			IntersectionWeight: 10000.0,
			Surface: PiecewiseLinear, # could be PiecewiseLinear
			BackgroundTermWeight : 0.1,
		},

	},
}


==> figs/ModelOpt/config/config-ApproxLoopIcp.txt <==
Common:{
    TestId:'PerFrame-Dexter-ApproxLoopIcp',
    TestResultsFolder:'C:\Temp\Siggraph2016',
    AddGitCommitId:'true',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'true',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'max',
    MaxCountFramesPerSequence:'max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Data:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'48 96 144 192 240 288 336 432 384 480 600',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'ICP'
        },
        Iter:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'1 2 3 4 5 6 7 8 9 10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'ICP'
        },
        Starts:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'1 2 3 4 5 6 7 8 9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'ICP'
        }
    }
}

==> figs/ModelOpt/config/config-ApproxLoopJoint.txt <==
Common:{
    TestId:'PerFrame-Dexter-ApproxLoopJoint',
    TestResultsFolder:'C:\Temp\Siggraph2016',
    AddGitCommitId:'true',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'true',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'max',
    MaxCountFramesPerSequence:'max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Data:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'48 96 144 192 240 288 336 384 432 480 600',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint'
        },
        Iter:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'1 2 3 4 5 6 7 8 9 10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint'
        },
        Starts:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'1 2 3 4 5 6 7 8 9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/config-PerFrame-Dexter-Methods.txt <==
Common:{
    TestId:'PerFrame-Dexter-Methods',
    TestResultsFolder:'C:\Temp\Siggraph2016',
    AddGitCommitId:'true',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'true',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'max',
    MaxCountFramesPerSequence:'max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        PhongJoint:{
            Run:'false',
            Method:'subdiv',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1'
        },
        PhongIcp:{
            Run:'false',
            Method:'subdiv',
            Surface:'PhongSurface',
            OptimizationStrategy:'ICP',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1'
        },
        LoopJoint:{
            Run:'false',
            Method:'subdiv',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1'
        },
        PiecewiseJoint:{
            Run:'false',
            Method:'subdiv',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'Joint',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1'
        },
        LoopIcp:{
            Run:'false',
            Method:'subdiv',
            Surface:'ApproxLoop',
            OptimizationStrategy:'ICP',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1'
        },
        PiecewiseJoint:{
            Run:'true',
            Method:'subdiv',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'Joint',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1'
        }
    }
}

==> figs/ModelOpt/config/config-PerFrame-Dexter-Methods_add_planaricp.txt <==
Common:{
    TestId:'f98e07(modified) PerFrame-Dexter-Methods',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'true',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'max',
    MaxCountFramesPerSequence:'max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        PiecewiseIcp:{
            Run:'true',
            Method:'subdiv',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'ICP',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1'
        }
    }
}

==> figs/ModelOpt/config/config-PerFrame-Dexter-PiecewiseLinearIcp.txt <==
Common:{
    TestId:'PerFrame-Dexter-PiecewiseLinearIcp',
    TestResultsFolder:'C:\Temp\Siggraph2016',
    AddGitCommitId:'true',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'false',
    CatchAllExceptions:'true',
    RunTestsInParallel:'true',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'max',
    MaxCountFramesPerSequence:'max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Data:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'48 96 144 192 240 288 336 384 432 480 600',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'ICP'
        },
        Iter:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'1 2 3 4 5 6 7 8 9 10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'ICP'
        },
        Starts:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'1 2 3 4 5 6 7 8 9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'ICP'
        }
    }
}

==> figs/ModelOpt/config/config-Timing-PhongSurface-6-96-4.txt <==
Common:{
    TestId:'TimingTest-PhongSurface-6-96-4',
    TestResultsFolder:'C:\Temp\Siggraph2016',
    AddGitCommitId:'true',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Starts:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'6',
            PixelsToSample:'96',
            Iterations:'4',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/config-Timing-PhongSurface-9-192-10.txt <==
Common:{
    TestId:'TimingTest-ApproxLoopPhongSurface9-192-10',
    TestResultsFolder:'C:\Temp\Siggraph2016',
    AddGitCommitId:'true',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Starts:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/config-Timing-PhongSurface.txt <==
Common:{
    TestId:'Timing',
    TestResultsFolder:'C:\Temp\Siggraph2016',
    AddGitCommitId:'true',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Starts:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/config-Tracking-Dexter.txt <==
Common:{
    TestId:'Tracking-Dexter',
    TestResultsFolder:'C:\Temp\Siggraph2016',
    AddGitCommitId:'true',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'true',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'100',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'max',
    MaxCountFramesPerSequence:'max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
TrackingPipeline:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        PhongJoint:{
            Run:'true',
            Method:'subdiv',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1'
        },
        PhongIcp:{
            Run:'true',
            Method:'subdiv',
            Surface:'PhongSurface',
            OptimizationStrategy:'ICP',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1'
        },
        LoopJoint:{
            Run:'true',
            Method:'subdiv',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1'
        },
        PiecewiseJoint:{
            Run:'true',
            Method:'subdiv',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'Joint',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1'
        },
        LoopIcp:{
            Run:'true',
            Method:'subdiv',
            Surface:'ApproxLoop',
            OptimizationStrategy:'ICP',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1'
        }
    }
}

==> figs/ModelOpt/config/config-Tracking-Dexter_add_planaricp.txt <==
Common:{
    TestId:'f98e07(modified) Tracking-Dexter-Methods',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'true',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'100',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'max',
    MaxCountFramesPerSequence:'max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
TrackingPipeline:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        PiecewiseIcp:{
            Run:'true',
            Method:'subdiv',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'ICP',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1'
        }
    }
}

==> figs/ModelOpt/config/config_phongIcp.txt <==
Common:{
    TestId:'PerFrame-Dexter-PhongIcp',
    TestResultsFolder:'C:\Temp\Siggraph2016',
    AddGitCommitId:'true',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'false',
    CatchAllExceptions:'true',
    RunTestsInParallel:'true',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'max',
    MaxCountFramesPerSequence:'max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Data:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'48 96 144 192 240 288 336 384 432 480 600',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'ICP'
        },
        Iter:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'1 2 3 4 5 6 7 8 9 10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'ICP'
        },
        Starts:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'1 2 3 4 5 6 7 8 9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'ICP'
        }
    }
}

==> figs/ModelOpt/config/config_phongjoint.txt <==
Common:{
    TestId:'PerFrame-Dexter-PhongJoint',
    TestResultsFolder:'C:\Temp\Siggraph2016',
    AddGitCommitId:'true',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'true',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'max',
    MaxCountFramesPerSequence:'max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Data:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'48 96 144 192 240 288 336 384 432 480 600',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        },
        Iter:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'1 2 3 4 5 6 7 8 9 10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        },
        Starts:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'true',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'1 2 3 4 5 6 7 8 9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time/ApproxLoop-2-48-2.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        ApproxLoop-2-48-2:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'2',
            PixelsToSample:'48',
            Iterations:'2',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time/ApproxLoop-4-96-4.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        ApproxLoop-4-96-4:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'4',
            PixelsToSample:'96',
            Iterations:'4',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time/ApproxLoop-6-128-6.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        ApproxLoop-6-128-6:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'6',
            PixelsToSample:'128',
            Iterations:'6',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time/ApproxLoop-9-192-10.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        ApproxLoop-9-192-10:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time/Phong-2-48-2.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Phong-2-48-2:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'2',
            PixelsToSample:'48',
            Iterations:'2',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time/Phong-4-96-4.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Phong-4-96-4:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'4',
            PixelsToSample:'96',
            Iterations:'4',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time/Phong-6-128-6.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Phong-6-128-6:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'6',
            PixelsToSample:'128',
            Iterations:'6',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time/Phong-9-192-10.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Phong-9-192-10:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time/PiecewiseLinear-2-48-2.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        PiecewiseLinear-2-48-2:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'2',
            PixelsToSample:'48',
            Iterations:'2',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time/PiecewiseLinear-4-96-4.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        PiecewiseLinear-4-96-4:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'4',
            PixelsToSample:'96',
            Iterations:'4',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time/PiecewiseLinear-6-128-6.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        PiecewiseLinear-6-128-6:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'6',
            PixelsToSample:'128',
            Iterations:'6',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time/PiecewiseLinear-9-192-10.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        PiecewiseLinear-9-192-10:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/ApproxLoop-9-128-10.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        ApproxLoop-9-128-10:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'128',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/ApproxLoop-9-128-2.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        ApproxLoop-9-128-2:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'128',
            Iterations:'2',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/ApproxLoop-9-128-6.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        ApproxLoop-9-128-6:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'128',
            Iterations:'6',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/ApproxLoop-9-192-10.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        ApproxLoop-9-192-10:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/ApproxLoop-9-192-2.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        ApproxLoop-9-192-2:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'2',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/ApproxLoop-9-192-4.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        ApproxLoop-9-192-4:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'4',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/ApproxLoop-9-192-6.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        ApproxLoop-9-192-6:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'6',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/ApproxLoop-9-192-8.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        ApproxLoop-9-192-8:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'8',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/ApproxLoop-9-96-10.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        ApproxLoop-9-96-10:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'96',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/ApproxLoop-9-96-2.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        ApproxLoop-9-96-2:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'96',
            Iterations:'2',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/ApproxLoop-9-96-6.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        ApproxLoop-9-96-6:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'96',
            Iterations:'6',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'ApproxLoop',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/Phong-9-128-10.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Phong-9-128-10:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'128',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/Phong-9-128-2.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Phong-9-128-2:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'128',
            Iterations:'2',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/Phong-9-128-6.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Phong-9-128-6:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'128',
            Iterations:'6',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/Phong-9-192-10.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Phong-9-192-10:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/Phong-9-192-2.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Phong-9-192-2:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'2',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/Phong-9-192-4.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Phong-9-192-4:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'4',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/Phong-9-192-6.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Phong-9-192-6:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'6',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/Phong-9-192-8.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Phong-9-192-8:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'8',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/Phong-9-96-10.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Phong-9-96-10:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'96',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/Phong-9-96-2.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Phong-9-96-2:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'96',
            Iterations:'2',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/Phong-9-96-6.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        Phong-9-96-6:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'96',
            Iterations:'6',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PhongSurface',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/PiecewiseLinear-9-128-10.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        PiecewiseLinear-9-128-10:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'128',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/PiecewiseLinear-9-128-2.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        PiecewiseLinear-9-128-2:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'128',
            Iterations:'2',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/PiecewiseLinear-9-128-6.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        PiecewiseLinear-9-128-6:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'128',
            Iterations:'6',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/PiecewiseLinear-9-192-10.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        PiecewiseLinear-9-192-10:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/PiecewiseLinear-9-192-2.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        PiecewiseLinear-9-192-2:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'2',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/PiecewiseLinear-9-192-4.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        PiecewiseLinear-9-192-4:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'4',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/PiecewiseLinear-9-192-6.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        PiecewiseLinear-9-192-6:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'6',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/PiecewiseLinear-9-192-8.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        PiecewiseLinear-9-192-8:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'192',
            Iterations:'8',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/PiecewiseLinear-9-96-10.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        PiecewiseLinear-9-96-10:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'96',
            Iterations:'10',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/PiecewiseLinear-9-96-2.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        PiecewiseLinear-9-96-2:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'96',
            Iterations:'2',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config/time2/PiecewiseLinear-9-96-6.txt <==
Common:{
    TestId:'MethodTiming',
    TestResultsFolder:'C:\temp\cvpr2020_add_experiments',
    AddGitCommitId:'false',
    AddTimeStamp:'false',
    DataRepositoryFolder:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\',
    CacheFolder:'C:\Temp\ChiraCache',
    WorkOffline:'true',
    CatchAllExceptions:'true',
    RunTestsInParallel:'false',
    InsertRuntimeEstimate:'false',
    CopyResourcesLocally:'true',
    PercentFramesToLog:'0',
    InitializeEachFrameFrom:'',
    NumberOfSeedsForVariance:'1',
    MaxSequencesPerDataset:'Max',
    MaxCountFramesPerSequence:'Max',
    ShowComparisonsWith:{
        LKG:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest f9dc72 2016-03-03 11h48m27s FullTest',
        SDK:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest 22a7a6 2016-02-17 15h33m32s FullTest',
        SridharCVPR2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015',
        TompsonTOG2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014',
        QianCVPR2014:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014',
        TangICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015',
        TagliasacchiSGP2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015',
        OberwegerICCV2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015',
        TanCVPR2016:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016',
        SharpCHI2015:'\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015'
    }
}
PerFrameModelFit:{
    Datasets:'Dexter',
    DumpVideos:'false',
    HandDetection:{
        BodyMarkerDetector:{ Run: 'true', Model: 'Subdivided' }
    },
    PoseRegression:{
        QuaternionClusterTwoLevelPoseRegressor:{ Run: 'true', CountFramesToTestPerSequence: '100', TileSize: '96' }
    },
    ModelFitting:{
        PiecewiseLinear-9-96-6:{
            Run:'true',
            Method:'subdiv',
            DumpEnergyConvergenceDiagnostics:'false',
            DumpDetailedConvergenceDiagnostics:'false',
            PolishCorrespondences:'false',
            NumberOfInterpolatedStatesToDumpToJSON:'0',
            TileSize:'96',
            CheckJacobians:'false',
            MaxCountPoseRegressions:'9',
            PixelsToSample:'96',
            Iterations:'6',
            DataTermSigma:'0.003',
            NormalTermSigma:'0.25',
            PosePriorWeight:'1.0',
            TemporalPriorWeight:'0.15',
            JointLimitPriorWeight:'100.0',
            ModelTargetTermWeight:'20000',
            ModelTargetTermRobustificationScaleCM:'4.5',
            UnknownModelTargetSoftminSigmaCM:'2.0',
            IntersectionWeight:'10000.0',
            BackgroundTermWeight:'0.1',
            Surface:'PiecewiseLinear',
            OptimizationStrategy:'Joint'
        }
    }
}

==> figs/ModelOpt/config_phong_joint_iter.txt <==
# ChiraTest config file
# If "config.txt" exists, its settings will override this "config-default.txt" file

# Settings that are shared by all of the tests
Common: {

	# Identifier for this test run - must be non-empty
	TestId: "PerFrame-Dexter-PhongJoint",

	# Whether to auto-add the git commit id to the id
	AddGitCommitId: true,

	# Whether to auto-add a time-stamp to the id
	AddTimeStamp: false,

	# Location of the test sequence files 
	DataRepositoryFolder: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\",

	# Folder in which to store results
	TestResultsFolder: "C:\Temp\ChiraTest",

	# Folder in which to cache input data files
	CacheFolder: "C:\Temp\ChiraCache",

	# Only use cache and do not query the network. (Much faster on slow connections)
	WorkOffline: true,

	# Whether to catch all exceptions in main and print an appropriate message to stdout, or to just crash
	CatchAllExceptions: true,

	# Whether to run tests in parallel
	RunTestsInParallel: true,

	# Whether to run a few timed tests that will be averaged-out into a runtime metric
	InsertRuntimeEstimate: true,
	
	# Whether to copy resources to make test results self contained.
	# It is very useful to turn this off to dynamically work on the javascript visualizer.
	CopyResourcesLocally: true,

	# How frequently to visualize result frames (in percent)
	PercentFramesToLog: 10,

	# Whether to compare with other results folders.  The keys will be used as display names.  Set to empty list to disable.
	ShowComparisonsWith: {

		# Results from Last Known Good test
		LKG: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest ec2155 2016-03-30 12h41m37s FullTest",

		# Fast and Robust Hand Tracking Using Detection-Guided Optimization
		# Sridhar, Mueller, Oulasvirta, Theobalt, CVPR 2015
		SridharCVPR2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015",

		# Real-Time Continuous Pose Recovery of Human Hands Using Convolutional Networks
		# Tompson, Stein, LeCun, Perlin, TOG 2014
		TompsonTOG2014: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014",

		# Realtime and Robust Hand Tracking from Depth
		# Qian, Sun, Wei, Tang, Sun, CVPR 2014
		QianCVPR2014: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014",

		# Opening the Black Box: Hierarchical Sampling Optimization for Estimating Human Hand Pose
		# Tang, Taylor, Kohli, Keskin, Kim, Shotton, ICCV 2015
		TangICCV2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015",

		# Robust Articulated-ICP for Real-Time Hand Tracking
		# Tagliasacchi, Schroeder, Tkach, Bouaziz, Botsch, Pauly, SGP 2015
		TagliasacchiSGP2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015",

		# Training a Feedback Loop for Hand Pose Estimation
		# Oberweger, Wohlhart, Lepetit, ICCV 2015
		OberwegerICCV2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015",

		# Fits Like a Glove: Fast and Easy Hand Model Personalization
		# Tan, Cashman, Taylor, Fitzgibbon, Tarlow, Khamis, Izadi, Shotton, CVPR 2016
		TanCVPR2016: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016",

		# Accurate, Robust and Flexible Real-Time Hand Tracking
		# Sharp, Keskin, Robertson, Taylor, Shotton, Kim, Rhemann, Leichter, Vinnikov, Wei, Freedman, Kohli, Krupka, Fitzgibbon, Izadi, CHI 2015
		SharpCHI2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015"

#		Name1: "FullPathToResultsFolder1",
#		Name2: "FullPathToResultsFolder2",
#		...
	},

	# Initialize each frame from the results stored in this folder - useful for like-for-like energy comparisons
	# If empty string then disabled (default)
	InitializeEachFrameFrom: "",

	# Numer of seeds used for repeated runs of the whole test framework
	NumberOfSeedsForVariance: 1,

	# Maximum number of sequences per dataset to test (default: max)
	MaxSequencesPerDataset: max,

	# Maximum number of frames run per sequence (default: max)
	MaxCountFramesPerSequence: max,
}

# The tests below allow some sweeping:
# Numerical params can be of the form: 
# 10                                # single value
# [1 2 4 8 16]                      # list of values
# [1:10]                            # range
# [1.5 : 0.1 : 2]                   # range with custom step

# Hand detection tests - skipped if this entry is removed or the Datasets section is overridden to empty 
HandDetection: {
	# General options for hand detection
	Datasets: [PalmLocalization],

	# Types of hand detectors and their specific options
	BodyMarkerDetector : { 
		Run: true,
		Model: Subdivided,
	},
}

# Pose regression tests - skipped if this entry is removed or the Datasets section is overridden to empty 
PoseRegression: {
	# General options for pose regression
	Datasets: [Dexter],

	# Types of pose regressors and their specific options
	QuaternionClusterTwoLevelPoseRegressor : {
		Run: true,
		CountFramesToTestPerSequence: 100,
		TileSize: 96
	},
}

# Per-frame model-fitting pipeline tests 
PerFrameModelFit : {

	# List of datasets
	Datasets: [Dexter],

	# Create videos of the tracking session for each sequence
	DumpVideos : false,

	# Parameterizations for the hand detector
	HandDetection:{ 
		BodyMarkerDetector : { 
			Run: true,     # overwrite to false to prevent the test from running
			Model: Subdivided,
		}
	},

	# Parameterizations for the pose regressor
	PoseRegression: { 
		QuaternionClusterTwoLevelPoseRegressor : {
			Run: true,     # overwrite to false to prevent the test from running
			CountFramesToTestPerSequence: 100,
			TileSize: 96
		}
	},

	# Parameterizations for the mode fitter
	ModelFitting: {
	
		PSO: {
			Run: false,     # overwrite to true to run PSO
			Method: PSO,

			TileSize: 96,
			ParticleCountX: 8,
			ParticleCountY: 8,
			GenerationCount: 50,
			RecordParticles: false,
			# Max number of pose regressions to use
			MaxCountPoseRegressions: max
		},

		SubDiv: {
			Run: true,     # overwrite to false to prevent the test from running
			Method: subdiv,

			# Whether to dump model fitting convergence
			DumpEnergyConvergenceDiagnostics: true,
			DumpDetailedConvergenceDiagnostics: false,
			OptimizationStrategy: Joint,
			PolishCorrespondences: false,
			NumberOfInterpolatedStatesToDumpToJSON: 0,  # Requires the above to be on.
			TileSize: 96,
			CheckJacobians: false,
			# Max number of pose regressions to use
			MaxCountPoseRegressions: 9,
			PixelsToSample: 192,
			Iterations: [1 2 3 4 5 6 7 8 9 10],
			DataTermWeight: 170,
			DataTermRobustificationTauCM: 2.0,
			NormalTermWeight: 15,
			# pose prior tuning: weight of the gaussian and range terms 
			PosePriorWeight: 3.0,
			TemporalPriorWeight: 0.15,
			JointLimitPriorWeight: 100.0,
			ModelTargetTermWeight: 20.0,
			ModelTargetTermRobustificationTauCM: 4.5,
			UnknownModelTargetSoftminSigmaCM: 2.0,
			IntersectionWeight: 10000.0,
			Surface: PhongSurface, # could be PiecewiseLinear
			BackgroundTermWeight : 0.1,
		},
	},
}


==> figs/ModelOpt/config_phong_joint_sample.txt <==
# ChiraTest config file
# If "config.txt" exists, its settings will override this "config-default.txt" file

# Settings that are shared by all of the tests
Common: {

	# Identifier for this test run - must be non-empty
	TestId: "PerFrame-Dexter-PhongJoint",

	# Whether to auto-add the git commit id to the id
	AddGitCommitId: true,

	# Whether to auto-add a time-stamp to the id
	AddTimeStamp: false,

	# Location of the test sequence files 
	DataRepositoryFolder: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\",

	# Folder in which to store results
	TestResultsFolder: "C:\Temp\ChiraTest",

	# Folder in which to cache input data files
	CacheFolder: "C:\Temp\ChiraCache",

	# Only use cache and do not query the network. (Much faster on slow connections)
	WorkOffline: true,

	# Whether to catch all exceptions in main and print an appropriate message to stdout, or to just crash
	CatchAllExceptions: true,

	# Whether to run tests in parallel
	RunTestsInParallel: true,

	# Whether to run a few timed tests that will be averaged-out into a runtime metric
	InsertRuntimeEstimate: true,
	
	# Whether to copy resources to make test results self contained.
	# It is very useful to turn this off to dynamically work on the javascript visualizer.
	CopyResourcesLocally: true,

	# How frequently to visualize result frames (in percent)
	PercentFramesToLog: 10,

	# Whether to compare with other results folders.  The keys will be used as display names.  Set to empty list to disable.
	ShowComparisonsWith: {

		# Results from Last Known Good test
		LKG: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest ec2155 2016-03-30 12h41m37s FullTest",

		# Fast and Robust Hand Tracking Using Detection-Guided Optimization
		# Sridhar, Mueller, Oulasvirta, Theobalt, CVPR 2015
		SridharCVPR2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015",

		# Real-Time Continuous Pose Recovery of Human Hands Using Convolutional Networks
		# Tompson, Stein, LeCun, Perlin, TOG 2014
		TompsonTOG2014: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014",

		# Realtime and Robust Hand Tracking from Depth
		# Qian, Sun, Wei, Tang, Sun, CVPR 2014
		QianCVPR2014: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014",

		# Opening the Black Box: Hierarchical Sampling Optimization for Estimating Human Hand Pose
		# Tang, Taylor, Kohli, Keskin, Kim, Shotton, ICCV 2015
		TangICCV2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015",

		# Robust Articulated-ICP for Real-Time Hand Tracking
		# Tagliasacchi, Schroeder, Tkach, Bouaziz, Botsch, Pauly, SGP 2015
		TagliasacchiSGP2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015",

		# Training a Feedback Loop for Hand Pose Estimation
		# Oberweger, Wohlhart, Lepetit, ICCV 2015
		OberwegerICCV2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015",

		# Fits Like a Glove: Fast and Easy Hand Model Personalization
		# Tan, Cashman, Taylor, Fitzgibbon, Tarlow, Khamis, Izadi, Shotton, CVPR 2016
		TanCVPR2016: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016",

		# Accurate, Robust and Flexible Real-Time Hand Tracking
		# Sharp, Keskin, Robertson, Taylor, Shotton, Kim, Rhemann, Leichter, Vinnikov, Wei, Freedman, Kohli, Krupka, Fitzgibbon, Izadi, CHI 2015
		SharpCHI2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015"

#		Name1: "FullPathToResultsFolder1",
#		Name2: "FullPathToResultsFolder2",
#		...
	},

	# Initialize each frame from the results stored in this folder - useful for like-for-like energy comparisons
	# If empty string then disabled (default)
	InitializeEachFrameFrom: "",

	# Numer of seeds used for repeated runs of the whole test framework
	NumberOfSeedsForVariance: 1,

	# Maximum number of sequences per dataset to test (default: max)
	MaxSequencesPerDataset: max,

	# Maximum number of frames run per sequence (default: max)
	MaxCountFramesPerSequence: max,
}

# The tests below allow some sweeping:
# Numerical params can be of the form: 
# 10                                # single value
# [1 2 4 8 16]                      # list of values
# [1:10]                            # range
# [1.5 : 0.1 : 2]                   # range with custom step

# Hand detection tests - skipped if this entry is removed or the Datasets section is overridden to empty 
HandDetection: {
	# General options for hand detection
	Datasets: [PalmLocalization],

	# Types of hand detectors and their specific options
	BodyMarkerDetector : { 
		Run: true,
		Model: Subdivided,
	},
}

# Pose regression tests - skipped if this entry is removed or the Datasets section is overridden to empty 
PoseRegression: {
	# General options for pose regression
	Datasets: [Dexter],

	# Types of pose regressors and their specific options
	QuaternionClusterTwoLevelPoseRegressor : {
		Run: true,
		CountFramesToTestPerSequence: 100,
		TileSize: 96
	},
}

# Per-frame model-fitting pipeline tests 
PerFrameModelFit : {

	# List of datasets
	Datasets: [Dexter],

	# Create videos of the tracking session for each sequence
	DumpVideos : false,

	# Parameterizations for the hand detector
	HandDetection:{ 
		BodyMarkerDetector : { 
			Run: true,     # overwrite to false to prevent the test from running
			Model: Subdivided,
		}
	},

	# Parameterizations for the pose regressor
	PoseRegression: { 
		QuaternionClusterTwoLevelPoseRegressor : {
			Run: true,     # overwrite to false to prevent the test from running
			CountFramesToTestPerSequence: 100,
			TileSize: 96
		}
	},

	# Parameterizations for the mode fitter
	ModelFitting: {
	
		PSO: {
			Run: false,     # overwrite to true to run PSO
			Method: PSO,

			TileSize: 96,
			ParticleCountX: 8,
			ParticleCountY: 8,
			GenerationCount: 50,
			RecordParticles: false,
			# Max number of pose regressions to use
			MaxCountPoseRegressions: max
		},

		SubDiv: {
			Run: true,     # overwrite to false to prevent the test from running
			Method: subdiv,

			# Whether to dump model fitting convergence
			DumpEnergyConvergenceDiagnostics: true,
			DumpDetailedConvergenceDiagnostics: false,
			OptimizationStrategy: Joint,
			PolishCorrespondences: false,
			NumberOfInterpolatedStatesToDumpToJSON: 0,  # Requires the above to be on.
			TileSize: 96,
			CheckJacobians: false,
			# Max number of pose regressions to use
			MaxCountPoseRegressions: 9,
			PixelsToSample: [48 96 144 192 240 288 336 432 384 480 600],
			Iterations: 10,
			DataTermWeight: 170,
			DataTermRobustificationTauCM: 2.0,
			NormalTermWeight: 15,
			# pose prior tuning: weight of the gaussian and range terms 
			PosePriorWeight: 3.0,
			TemporalPriorWeight: 0.15,
			JointLimitPriorWeight: 100.0,
			ModelTargetTermWeight: 20.0,
			ModelTargetTermRobustificationTauCM: 4.5,
			UnknownModelTargetSoftminSigmaCM: 2.0,
			IntersectionWeight: 10000.0,
			Surface: PhongSurface, # could be PiecewiseLinear
			BackgroundTermWeight : 0.1,
		},
	},
}


==> figs/ModelOpt/config_phong_joint_starting.txt <==
# ChiraTest config file
# If "config.txt" exists, its settings will override this "config-default.txt" file

# Settings that are shared by all of the tests
Common: {

	# Identifier for this test run - must be non-empty
	TestId: "PerFrame-Dexter-PhongJoint",

	# Whether to auto-add the git commit id to the id
	AddGitCommitId: true,

	# Whether to auto-add a time-stamp to the id
	AddTimeStamp: false,

	# Location of the test sequence files 
	DataRepositoryFolder: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\",

	# Folder in which to store results
	TestResultsFolder: "C:\Temp\ChiraTest",

	# Folder in which to cache input data files
	CacheFolder: "C:\Temp\ChiraCache",

	# Only use cache and do not query the network. (Much faster on slow connections)
	WorkOffline: true,

	# Whether to catch all exceptions in main and print an appropriate message to stdout, or to just crash
	CatchAllExceptions: true,

	# Whether to run tests in parallel
	RunTestsInParallel: true,

	# Whether to run a few timed tests that will be averaged-out into a runtime metric
	InsertRuntimeEstimate: true,
	
	# Whether to copy resources to make test results self contained.
	# It is very useful to turn this off to dynamically work on the javascript visualizer.
	CopyResourcesLocally: true,

	# How frequently to visualize result frames (in percent)
	PercentFramesToLog: 10,

	# Whether to compare with other results folders.  The keys will be used as display names.  Set to empty list to disable.
	ShowComparisonsWith: {

		# Results from Last Known Good test
		LKG: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\LKGs\ChiraTest ec2155 2016-03-30 12h41m37s FullTest",

		# Fast and Robust Hand Tracking Using Detection-Guided Optimization
		# Sridhar, Mueller, Oulasvirta, Theobalt, CVPR 2015
		SridharCVPR2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sridhar CVPR2015",

		# Real-Time Continuous Pose Recovery of Human Hands Using Convolutional Networks
		# Tompson, Stein, LeCun, Perlin, TOG 2014
		TompsonTOG2014: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tompson TOG2014",

		# Realtime and Robust Hand Tracking from Depth
		# Qian, Sun, Wei, Tang, Sun, CVPR 2014
		QianCVPR2014: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Qian CVPR2014",

		# Opening the Black Box: Hierarchical Sampling Optimization for Estimating Human Hand Pose
		# Tang, Taylor, Kohli, Keskin, Kim, Shotton, ICCV 2015
		TangICCV2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tang ICCV2015",

		# Robust Articulated-ICP for Real-Time Hand Tracking
		# Tagliasacchi, Schroeder, Tkach, Bouaziz, Botsch, Pauly, SGP 2015
		TagliasacchiSGP2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tagliasacchi SGP2015",

		# Training a Feedback Loop for Hand Pose Estimation
		# Oberweger, Wohlhart, Lepetit, ICCV 2015
		OberwegerICCV2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Oberweger ICCV2015",

		# Fits Like a Glove: Fast and Easy Hand Model Personalization
		# Tan, Cashman, Taylor, Fitzgibbon, Tarlow, Khamis, Izadi, Shotton, CVPR 2016
		TanCVPR2016: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Tan CVPR2016",

		# Accurate, Robust and Flexible Real-Time Hand Tracking
		# Sharp, Keskin, Robertson, Taylor, Shotton, Kim, Rhemann, Leichter, Vinnikov, Wei, Freedman, Kohli, Krupka, Fitzgibbon, Izadi, CHI 2015
		SharpCHI2015: "\\cam-01-srv\DFSRoot\Groups\Vision\Chira\Result Comparisons\Sharp CHI2015"

#		Name1: "FullPathToResultsFolder1",
#		Name2: "FullPathToResultsFolder2",
#		...
	},

	# Initialize each frame from the results stored in this folder - useful for like-for-like energy comparisons
	# If empty string then disabled (default)
	InitializeEachFrameFrom: "",

	# Numer of seeds used for repeated runs of the whole test framework
	NumberOfSeedsForVariance: 1,

	# Maximum number of sequences per dataset to test (default: max)
	MaxSequencesPerDataset: max,

	# Maximum number of frames run per sequence (default: max)
	MaxCountFramesPerSequence: max,
}

# The tests below allow some sweeping:
# Numerical params can be of the form: 
# 10                                # single value
# [1 2 4 8 16]                      # list of values
# [1:10]                            # range
# [1.5 : 0.1 : 2]                   # range with custom step

# Hand detection tests - skipped if this entry is removed or the Datasets section is overridden to empty 
HandDetection: {
	# General options for hand detection
	Datasets: [PalmLocalization],

	# Types of hand detectors and their specific options
	BodyMarkerDetector : { 
		Run: true,
		Model: Subdivided,
	},
}

# Pose regression tests - skipped if this entry is removed or the Datasets section is overridden to empty 
PoseRegression: {
	# General options for pose regression
	Datasets: [Dexter],

	# Types of pose regressors and their specific options
	QuaternionClusterTwoLevelPoseRegressor : {
		Run: true,
		CountFramesToTestPerSequence: 100,
		TileSize: 96
	},
}

# Per-frame model-fitting pipeline tests 
PerFrameModelFit : {

	# List of datasets
	Datasets: [Dexter],

	# Create videos of the tracking session for each sequence
	DumpVideos : false,

	# Parameterizations for the hand detector
	HandDetection:{ 
		BodyMarkerDetector : { 
			Run: true,     # overwrite to false to prevent the test from running
			Model: Subdivided,
		}
	},

	# Parameterizations for the pose regressor
	PoseRegression: { 
		QuaternionClusterTwoLevelPoseRegressor : {
			Run: true,     # overwrite to false to prevent the test from running
			CountFramesToTestPerSequence: 100,
			TileSize: 96
		}
	},

	# Parameterizations for the mode fitter
	ModelFitting: {
	
		PSO: {
			Run: false,     # overwrite to true to run PSO
			Method: PSO,

			TileSize: 96,
			ParticleCountX: 8,
			ParticleCountY: 8,
			GenerationCount: 50,
			RecordParticles: false,
			# Max number of pose regressions to use
			MaxCountPoseRegressions: max
		},

		SubDiv: {
			Run: true,     # overwrite to false to prevent the test from running
			Method: subdiv,

			# Whether to dump model fitting convergence
			DumpEnergyConvergenceDiagnostics: true,
			DumpDetailedConvergenceDiagnostics: false,
			OptimizationStrategy: Joint,
			PolishCorrespondences: false,
			NumberOfInterpolatedStatesToDumpToJSON: 0,  # Requires the above to be on.
			TileSize: 96,
			CheckJacobians: false,
			# Max number of pose regressions to use
			MaxCountPoseRegressions: [1 2 3 4 5 6 7 8 9],
			PixelsToSample: 192,
			Iterations: 10,
			DataTermWeight: 170,
			DataTermRobustificationTauCM: 2.0,
			NormalTermWeight: 15,
			# pose prior tuning: weight of the gaussian and range terms 
			PosePriorWeight: 3.0,
			TemporalPriorWeight: 0.15,
			JointLimitPriorWeight: 100.0,
			ModelTargetTermWeight: 20.0,
			ModelTargetTermRobustificationTauCM: 4.5,
			UnknownModelTargetSoftminSigmaCM: 2.0,
			IntersectionWeight: 10000.0,
			Surface: PhongSurface, # could be PiecewiseLinear
			BackgroundTermWeight : 0.1,
		},
	},
}

